CacheGen: KV Cache Compression and Streaming for Fast Large Language Model Serving

As large language models (LLMs) take on complex tasks, their inputs are supplemented with longer contexts that incorporate domain knowledge. Yet using long contexts is challenging, as nothing can be generated until the whole context is processed by the LLM. While the context-processing delay can be reduced by reusing the KV cache of a context across different inputs, fetching the KV cache, which contains large tensors, over the network can cause high extra network delays. CacheGen is a fast context-loading module for LLM systems. First, CacheGen uses a custom tensor encoder, leveraging KV cache's distributional properties to encode a KV cache into more compact bitstream representations with negligible decoding overhead, to save bandwidth usage. Second, CacheGen adapts the compression level of different parts of a KV cache to cope with changes in available bandwidth, in order to maintain low context-loading delay and high generation quality. % When available bandwidth drops, CacheGen may raise the compression level for a part of the context or recompute its KV cache on the fly. We test CacheGen on popular LLMs and datasets. Compared to the recent systems that reuse the KV cache, CacheGen reduces the KV cache size by 3.5-4.3x and the total delay in fetching and processing contexts by 3.2-3.7x with negligible impact on the LLM response quality. Our code is at: https://github.com/UChi-JCL/CacheGen.

==> F/adaptation-res/slo1.json <==
{
    "cachegen_no_violation_rate": [27, 64, 81],
    "cachegen_no_quality": [0.85, 0.97, 1],

    "cachegen_violation_rate": [40],
    "cachegen_quality": [1],

    "text_violation_rate": [17],
    "text_quality": [1],

    "quant_violation_rate": [81, 90, 100],
    "quant_quality": [0.63, 0.9, 1]
}

==> F/adaptation-res/slo2.json <==
{
    "cachegen_no_violation_rate": [0, 18, 36],
    "cachegen_no_quality": [0.85, 0.97, 1],
    "cachegen_violation_rate": [8],
    "cachegen_quality": [1],
    "text_violation_rate": [17],
    "text_quality": [1],
    "quant_violation_rate": [36, 55, 81],
    "quant_quality": [0.63, 0.9, 1]
}


==> F/compress-ratio/compression.csv <==
ratio
7.045890640428494889e-01
6.419008178201062176e-01
5.739730677734751207e-01
5.485042884619575343e-01
2.506080120091297436e-01
7.318219080317573955e-01
4.949725704920907021e-01
6.674395559138960321e-01
5.759529905061646637e-01
6.030425793912926880e-01
3.950417072539104124e-01
7.114113200597198539e-01
5.939485643163127104e-01
1.788729871585616749e-01
6.859379572655187607e-01
4.318785862990034419e-01
4.162629329172505832e-01
7.838266634409436495e-01
5.820428484536034341e-01
6.855436684108398016e-01
6.115208299577813422e-01
2.489934391463678176e-01
3.070110395382028567e-01
4.819464974474370611e-01
4.966037423670402462e-01
5.199401124634835947e-01
3.302359369196885552e-01
5.452064793051044633e-01
4.427334324999671056e-01
7.829531078275787648e-01
6.155444001603623816e-01
5.332283785615629101e-01
2.100230121940945827e-01
8.791937385528161286e-01
6.641061719441183619e-01
3.572624663578649606e-01
2.565249990916354528e-01
1.804969441938298613e-01
4.580392678590747835e-01
2.580649330094865190e-01
5.105035428745220427e-01
6.927569678279222876e-01
5.642113084514064347e-01
5.683424056896956289e-01
8.822673886927087095e-01
5.108112891496620067e-01
4.106169170653426459e-01
6.825656269925596265e-01
6.659757486642731150e-01
4.189939287262134382e-01
6.056401335642235262e-01
6.063224288582640398e-01
7.203289214810770780e-01
4.567922293857298310e-01
6.207443777367110949e-01
7.306773962387267396e-01
6.150050647914300228e-01
5.583764709040613949e-01
7.406252745333662402e-01
4.441921325156665268e-01
5.655329879580914820e-01
7.210514070490376959e-01
4.937675240324735371e-01
4.991171527212312498e-01
3.924500379502245395e-01
6.677178891015798090e-01
3.179047869613763622e-01
3.442841091551450128e-01
4.921048906091736730e-01
3.750248635523760754e-01
6.406179352127377991e-01
5.330106335474729118e-01
1.085126574663090315e-01
2.727868978719114601e-01
6.198764012952774349e-01
4.733463916306835384e-01
8.217662430258700912e-01
6.294305648121530927e-01
7.303219125536730694e-01
6.978441387863657530e-01
3.260129493637793918e-01
1.000000000000000000e+00
3.630331220183461993e-01
2.490692780916907989e-01
6.401278858322833054e-01
5.578370551499770569e-01
6.319378018332573177e-01
7.589859500975505435e-01
5.443111000288417545e-01
5.606812539091489134e-01
5.461447151731917415e-01
3.699739404855788560e-01
3.299099106315661056e-01
4.170443031742447904e-01
7.833568730824410631e-01
5.775373372202730060e-01
3.361904607654901400e-01
4.563891518014543958e-01
6.061120972591167444e-01
7.544706240967850031e-01
5.779491550405896350e-01
5.113161565155810440e-01
0.000000000000000000e+00
4.541063855316773146e-01
3.857858050612906209e-01
4.627058238035779425e-01
9.433520373354713495e-01
6.803379404280680554e-01
6.219728202254989347e-01
3.351077985973418549e-01
3.434287425764592783e-01
3.709145373206653162e-01
6.875626722995836770e-01
5.377657747021211687e-01
7.136533652625066948e-02
5.910514693057339342e-01
4.203798822630233634e-01
3.975312723458476194e-01
7.786389719019328748e-01
3.624444408857253053e-01
3.796634268610539209e-01
2.985523451270382100e-01
6.454229216367657340e-01
5.704055807640326936e-01
6.902298193094897893e-01
3.762795888380386922e-01
5.031460376312693050e-01
4.205061437087790899e-01
4.663332232422923163e-01
2.100187319092270410e-01
5.582553680993663781e-01
4.619090938045445904e-01
3.600093953772831590e-01
6.955792263142475118e-01
3.579543650702490254e-01
3.262662116919077815e-01
3.407555482595918672e-01
6.881420756293908925e-01
7.650475997972069342e-01
6.506739003578555502e-01
7.775624653667074782e-01
6.661807831655520706e-01
4.659963610829129799e-01
4.207016374629166666e-01
4.744949988201170310e-01
6.445565703826642290e-01
3.429894261821091472e-01
6.491057971738070087e-01
4.363449979762194508e-01
4.233212575372917730e-01
3.960346668916551738e-01
6.017614003378942700e-01
6.484058906842050662e-01
7.224644878985616581e-01
6.685879919043810071e-01
5.274411875795818050e-01
5.236355136062211812e-01
5.816514997797590514e-01
3.031567192277518918e-01
6.284911940660189433e-01
6.997285492310483246e-01
6.971027118091798203e-01
4.945079460157808526e-01
4.178119412142642375e-01
6.499418425035055069e-01
4.564088485210819335e-01
4.629264177885306641e-01
6.075011839548993819e-01
3.613565988866979661e-01
3.360427888530058138e-01
5.996363576631834613e-01
5.706953186165394376e-01
4.454769944907452373e-01
7.424310919236773998e-01
4.501661572462127281e-01
5.697949360772841532e-01
3.929585691486629506e-01
7.458815851150809584e-01
3.729611377873411904e-01
4.035455854879024251e-01
7.342520425822183228e-01
3.968357707641404497e-01
6.014214053480169131e-01
3.854812015496927313e-01
4.490785048821537284e-01
4.640715238562020395e-01
2.057811418695951466e-01
6.015620010301823140e-01
4.134969645559503082e-01
3.968656375168359562e-01
7.021647880978914014e-01
4.020163573925349398e-01
6.628543052767258414e-01
3.785430211292656333e-01
3.639477369063963685e-01
6.875458865681279841e-01
3.547709706420094228e-02
5.747100387449942671e-01
5.134477042067477903e-01
8.094183527053392391e-01


==> F/e2e-70b/nqa.json <==
{
    "cachegen_size": [3932, 5163 ,6933],
    "cachegen_quality": [22, 24, 24.1],
    "cachegen_ttft": [10.7, 13.768,18.488],

    "text_ttft": [34],
    "text_quality": [24.14],

    "quant_size": [7372.5, 9830, 19660],
    "quant_quality": [14, 23.6, 24.13],
    "quant_ttft": [19, 26, 52]
}


==> F/e2e-70b/tqa.json <==
{
    "cachegen_size": [2110, 2743, 3692.5],
    "cachegen_quality": [84, 89.9, 89.9],
    "cachegen_ttft": [5.62, 7.4, 9.706],

    "text_ttft": [24],
    "text_quality": [89.5],

    "quant_size": [4009, 5024, 10550],
    "quant_quality": [56, 86, 89.5],
    "quant_ttft": [10, 13.3, 28]
}


==> F/e2e-70b/wikitext.json <==
{
    "cachegen_size": [1440, 2043.6, 2751],
    "cachegen_quality": [6.2, 4.35, 4.26],
    "cachegen_ttft": [4, 5.4, 7.3],
    "text_ttft": [13],
    "text_quality": [4.25],
    "quant_size": [2947.5, 3930, 7860],
    "quant_quality": [240, 5, 4.2533],
    "quant_ttft": [7.86, 10.48, 20.96]
}

==> F/e2e-longchat/longchat_13B.json <==
{
    "cachegen_size": [707, 884, 1370, 2160],
    "cachegen_quality": [0.9, 1, 1, 1],
    "text_ttft": [9],
    "text_quality": [1],
    "quant_size": [1470, 1960, 3930],
    "quant_quality": [0.55, 0.875, 1],
    "cachegen_ttft": [1.992, 2.82, 3.65, 5.76],
    "quant_ttft": [3.9, 5.22, 10.5]
}


==> F/e2e-longchat/longchat_30B.json <==
{
    "cachegen_size": [1494, 2050, 2614, 4257.9],
    "cachegen_quality": [0.86, 1, 1, 1],
    "text_ttft": [17],
    "text_quality": [1],
    "quant_size": [2800, 3735, 7470],
    "quant_quality": [0.4, 0.84, 1],
    "cachegen_ttft": [3.984, 5.46, 6.97, 11.35],
    "quant_ttft": [7.46, 9.96, 19.92]
}
 

==> F/e2e-longchat/longchat_70B.json <==
{
    "cachegen_size": [2516, 3397, 4403, 5661],
    "cachegen_quality": [0.92, 1, 1, 1],
    "text_ttft": [24],
    "text_quality": [1],
    "quant_size": [4781, 6291, 12582],
    "quant_quality": [0.34, 0.93, 1],
    "cachegen_ttft": [6.7, 9, 11.74,  15],
    "quant_ttft": [12.74, 16, 33]
}


==> F/e2e-longchat/longchat_7B.json <==
{
    "cachegen_size": [396, 646, 921, 1360],
    "cachegen_quality": [0.85, 0.97, 1, 1],
    "cachegen_ttft": [1.056, 1.72, 2.456, 3.62],

    "text_ttft": [7.4],
    "text_quality": [1],

    "quant_size": [933, 1240, 2490],
    "quant_quality": [0.6, 0.9, 1],
    "quant_ttft": [2.488, 3.3, 6.64]
}


==> F/e2e-longchat/throughput.csv <==
Bandwidth (Gbps), Text, Quantization, CacheGen
0.4,4,21.2,5.3
0.8,4,10.7,2.675
1.6,4,5.45,1.36
3.2,4,2.825,0.706
6.4,4,1.5125,0.378
12.8,4,0.856,0.214


==> F/e2e-longchat/throughput2.csv <==
Bandwidth (Gbps), Text, Quantization, CacheGen
25.6,4,0.528,0.132
51.2,4,0.36,0.09
100.4,4,0.283,0.07
200.8,4,0.241,0.06
400,4,0.221,0.05

==> F/h2o/cachegen_apply_h2o.json <==
{
    "cachegen_size": [104, 141, 209, 351],
    "cachegen_quality": [0.98, 1, 1],
    "cachegen_ttft": [0.376, 0.55, 0.936],
    "h2o_ttft": [2.8],
    "h2o_quality": [1],
    "quant_size": [196, 260, 524],
    "quant_quality": [0.6, 0.87, 1],
    "quant_ttft": [0.522,0.693 , 1.39]
}

==> F/h2o/llm_lingua.json <==
{
    "cachegen_size": [104, 141, 209, 351],
    "cachegen_quality": [0.85, 0.97, 1],
    "cachegen_ttft": [   1.056, 1.72, 2.456],
    "quant_size": [196, 260, 524],
    "quant_quality": [0.148515, 0.49505, 0.87, 1],
    "quant_ttft": [0.9, 2, 3.7, 7]
}

==> F/h2o/longchat_30B.json <==
{
    "cachegen_quality": [0.85, 0.92, 1],
    "cachegen_ttft": [0.83, 1.25, 1.6],
    "quant_quality": [0.4, 0.78, 1],
    "quant_ttft": [1.7, 2.3, 4.4],
    "text_ttft": [4],
    "text_quality": [1]
}
 

==> F/h2o/longchat_70B.json <==
{
    "cachegen_size": [419.2, 681.2, 916],
    "cachegen_quality": [0.94, 1, 1],
    "text_ttft": [17],
    "text_quality": [1],
    "quant_size": [982, 1310, 2620],
    "quant_quality": [0.6, 0.95, 1],
    "cachegen_ttft": [1, 1, 1],
    "quant_ttft": [5, 7, 9]
}


==> F/insight/insight.csv <==
Entropy, Default Quant., Layer-wise Quant., Layer-wise Quant.\n+Change Compre., CacheGen
10, 0.40, , , 
20, 0.65, , , 8
30, 0.77, 0.89, 0.91, 1




==> F/overhead/decode_delay.csv <==
Method, Comp., Trans., Decode
Text, 7, 0, 0
Quant., 0.3, 8, 0
CacheGen, 0.3, 2, 0.2

==> F/overhead/encode_delay.csv <==
Method, Comp., Encode
Quant., 9, 0
CacheGen, 9, 0.2

==> F/overhead/flops.csv <==
Method, Comp., Decode
Text, 294.87, 0
CacheGen, 0.31, 8e-5

==> F/overhead/storage.csv <==
Method, Storage
Orig., 8
Quant., 4
V1, 1.37
V2, 0.884
V3, 0.707

==> F/sens/context_len.csv <==
Context Length (K),Text,Quantization,CacheGen
1000,0.16,0.3747626667,0.2436906667
3000,0.48,0.724288,0.331072
5000,0.8,1.073813333,0.4184533333
7000,1.12,1.423338667,0.5058346667
9000,1.8,1.772864,0.593216
11000,2.2,2.122389333,0.6805973333
13000,2.6,2.471914667,0.7679786667
15000,3.73,2.82144,0.85536

==> F/sens/gpu.csv <==
"Available GPU cycles (%)", Text, Quant., CacheGen
10,17,16.2,4.2
5,8.5,8,2.2
3,6,4.8,1.4
2,4,3.4,1
1,2,1.8,0.6

==> F/sens/test.csv <==
Context Length,Text,Quantization,CacheGen
0.4,9,78.6432,18.874368
0.8,9,39.3216,9.437184
1.6,9,19.6608,4.718592
3.2,9,9.8304,2.359296
6.4,9,4.9152,1.179648
12.8,9,2.4576,0.589824
25.6,9,1.2288,0.294912
51.2,9,0.6144,0.147456
102.4,9,0.3072,0.073728


==> F/sens/throughput.csv <==
Bandwidth (Gbps), Text, Quant., CacheGen
0.4,2,12.4,3.2
0.8,2,6.4,1.7
1.6,2,3.4,1
3.2,2,1.7,0.6
6.4,2,0.95,0.4
12.8,2,0.575,0.3
25.6,2,0.38,0.24
51.2,2,0.3,0.2
